GameDojo: Benchmarking Real-Time Interactive Agents in Video Games

Interactive intelligence requires agents to act on observations and adapt to the consequences of actions. Studying these abilities calls for diverse, challenging tasks under controlled conditions. We introduce GameDojo, a controllable interactive gameplay benchmark of 120 boss encounters across 20 games for evaluating model capabilities, learning algorithms, and agent harnesses. Coding agents reconstruct the environments and write gameplay scripts, producing GameDojo-Data with 600 hours of gameplay trajectories. Experiments reveal substantial challenges for frontier models, especially in real-time interaction. Training on GameDojo-Data brings GameDojo-4B to frontier performance, with the strongest real-time performance. We also find joint training improves individual tasks, and learned policies transfer across bosses. Together, these findings establish GameDojo as a challenging and valuable interactive gameplay benchmark for the community. Our project page is at https://gamedojo-benchmark.github.io/ , and our code is at https://github.com/THUSI-Lab/GameDojo .

==> assets/icons/framework-brand-icons-LICENSE.txt <==
Brand icons embedded in gamedojo-framework.pdf
Source: https://github.com/lobehub/lobe-icons/tree/master/packages/static-svg/icons
Icons: openai.svg, claude.svg, qwen.svg, codex.svg, claudecode.svg
Rendered as monochrome vector paths in the figure palette.

The title-page Hugging Face mark reuses the GameDojo project site's icon from Lobe Icons.
It is rendered in color as assets/icons/huggingface.png.

MIT License

Copyright (c) 2023 LobeHub

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

